Microphysical Parameter Variation in GRB Stratified Afterglows and Closure Relations: from sub-GeV to TeV Observations

Gamma-ray bursts (GRBs) are one of the most exciting sources that offer valuable opportunities for investigating the evolution of energy fraction given to magnetic fields and particles through microphysical parameters during relativistic shocks. The delayed onset of GeV-TeV radiation from bursts detected by the \textit{Fermi} Large Area Telescope (\textit{Fermi}-LAT) and Cherenkov Telescopes provide crucial information in favor of the external-shock model. Derivation of the closure relations (CRs) and the light curves in external shocks requires knowledge of GRB afterglow physics. In this manuscript, we derive the CRs and light curves in a stratified medium with variations of microphysical parameters of the synchrotron and SSC afterglow model radiated by an electron distribution with a hard and soft spectral index. Using Markov Chain Monte Carlo simulations, we apply the current model to investigate the evolution of the spectral and temporal indexes of those GRBs reported in the Second Gamma-ray Burst Catalog (2FLGC), which comprises 29 bursts with photon energies above 10 GeV and of those bursts (GRB 180720B, 190114C, 190829A and 221009A) with energetic photons above 100 GeV, which can hardly be modeled with the CRs of the standard synchrotron scenario. The analysis shows that i) the most likely afterglow model using synchrotron and SSC emission on the 2FLGC corresponds to the constant-density scenario, and ii) variations of spectral (temporal) index keeping the temporal (spectral) index constant could be associated with the evolution of microphysical parameters, as exhibited in GRB 190829A and GRB 221009A.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
